Identification of epileptic regions from electroencephalographic data: Feigenbaum graphs

Diagnosing epilepsy is a problem of crucial importance. So analysing EEG data is of much importance to help this diagnosis. Assembling the Feigenbaum graphs for EEG signals. And calculating their average clustering, average degree, and average shortest path length. We manage to characterize two different data sets from each other. Each data set consisted of focal and non-focal activity, from where epileptic regions could be identified. This method yields good results for identifying sets of data from epileptic zones. Suggesting our approach could be used to aid physicians with diagnosing epilepsy from EEG data.

==> authorsFeigenbaumPhysicaA.txt <==

I must clarify that this work is part of a project in which we work collectively. Most of 
the results presented here, and others that we are processing, were discussed in seminars. 
Other techniques have been implemented and we are treating the data obtained.

Author Contribution Statement:
Gabriel Guarneros B.: Software, methodology, Writing - original draft, Investigation
Cristian P\'erez A. : Software, methodology
Andrea Montiel P.: Conceptualization, Investigation
J. F. Rojas: Conceptualization, software, methodology, administration


Thanks.


==> highlights.txt <==
In this article we present a technique that allows, without 
omitting details that may be important, to differentiate 
between an EEG signal from a site known as epileptic focus 
and signals from other sites on the surface of the patient's 
head.

From the long time series, a set of Feigenbaum networks 
associated with time windows of the series is built. The 
topological properties of each of the networks must be 
linked to the sequence structure of the chosen window, 
then we adjust the distributions of some properties of 
the networks and find significant differences between 
the two types of EEG.


==> letterFeigenbaumPhysicaA.txt <==

In this document we show, using the Feigenbaum graphs in Physionet EEG time series
(www.physionet.org), that there is a difference between the focal and non-focal time 
series obtained. It is important for the help in diagnoses of epilepsy or, at least, 
in being able to locate the region of the brain where the seizure begin. 

The technique shown can be implemented in any computer although it is a bit slow due 
to the calculation of network parameters.

I must clarify that this work is part of a project in which we work collectively. Most of 
the results presented here, and others that we are processing, were discussed in seminars. 
Other techniques have been implemented and we are treating the data obtained.

Author Contribution Statement:
Gabriel Guarneros B.: Software, methodology, Writing - original draft, Investigation
Cristian P\'erez A. : Software, methodology
Andrea Montiel P.: Conceptualization, Investigation
J. F. Rojas: Conceptualization, software, methodology, administration


Thanks.


==> reponse.txt <==
We are very grateful for the time you have spent reading our work.

Thank you.

